Discovery of double stars by Giovanni Battista Hodierna in 1654

It has been generally accepted that the originators of the double star astronomy were Christian Mayer and William Herschel. We recovered the memory of the poorly known Italian astronomer Giovanni Battista Hodierna, who published the first catalogue of stellar binaries over a century before Mayer and Herschel. We analysed the fourth section of 1654 G. B. Hodierna's book "De systemate orbis cometici deque admirandis coeli characteribus". There, Hodierna listed a dozen pairs of stars whose identification with modern star names had been lost for centuries. To identify the pairs, we used Hodierna's Latin descriptions of location in constellations for all primary stars, ecliptic coordinates and angular separations to companions for some, and the Washington Double Star, Hipparcos, and Gaia catalogues. We were able to identify the twelve primaries and eleven multiple systems with companions, of which nine were double and two were triple. Besides, with up-to-date data, we confirmed that four systems are physically bound: Atlas and Pleione, alpha1,2 Lib, nu1,2 Dra, and theta1 Ori A, C, and D. The other seven pairs are alignments of very bright stars at different distances.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
